Spectropolarimetry of the Type IIb SN 2008aq

We present optical spectroscopy and spectropolarimetry of the Type IIb SN 2008aq 16 days and 27 days post-explosion. The spectrum of SN 2008aq remained dominated by Halpha P Cygni profile at both epochs, but showed a significant increase in the strength of the helium features, which is characteristic of the transition undergone by supernovae between Type IIb and Type Ib. Comparison of the spectra of SN 2008aq to other Type IIb SNe (SN 1993J, SN 2011dh, and SN 2008ax) at similar epochs revealed that the helium lines in SN 2008aq are much weaker, suggesting that its progenitor was stripped to a lesser degree. SN 2008aq also showed significant levels of continuum polarisation at p_cont = 0.70 (+/- 0.22) % in the first epoch, increasing to p_cont = 1.21 (+/- 0.33) % by the second epoch. Moreover, the presence of loops in the q-u planes of Halpha and He I in the second epoch suggests a departure from axial symmetry.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
